Exploring the radial disc ionization profile of the black hole X-ray binary GRS 1915+105

Accreting black holes show characteristic 'reflection' features in their X-ray spectra, including the iron K$\alpha$ fluorescence line, which result from X-rays radiated by a compact central corona being reprocessed in the accretion disc atmosphere. The observed line profile is distorted by relativistic effects, providing a diagnostic for disc geometry. Nearly all previous X-ray reflection spectroscopy studies have made the simplifying assumption that the disc ionization state is independent of radius in order to calculate the restframe reflection spectrum. However, this is unlikely to be the case in reality, since the irradiating flux should drop off steeply with radius. Here we analyse a Nuclear Spectroscopic Telescope ARray observation of GRS 1915+105 that exhibits strong reflection features. We find that using a self-consistently calculated radial ionization profile returns a better fit than assuming constant ionization. Our results are consistent with the inner disc being radiation pressure dominated, as is expected from the high inferred accretion rate for this observation. We also find that the assumed ionization profile impacts on the best fitting disc inner radius. This implies that the black hole spin values previously inferred for active galactic nuclei and X-ray binaries by equating the disc inner radius with the innermost stable circular orbit may be changed significantly by the inclusion of a self-consistent ionization profile.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
